Toward Carnot efficient high output power heat engines using bubbly two-phase flow

Thermodynamic gas power cycles achieving Carnot efficiency require isothermal expansion, which is associated with slow processes and results in negligible power output. This study proposes a practical method for rapid near-isothermal gas expansion, facilitating efficient heat engines without sacrificing power. The method involves bubble expansion in a heat transfer liquid, ensuring efficient and near-isothermal heat exchange. The mixture is accelerated through a converging-diverging nozzle, converting thermal energy into kinetic energy, thereby rotating a reaction turbine for electricity generation. Nozzle experiments with air and water yielded a polytropic index <1.052, enabling up to 71% more work extraction than adiabatic expansion. Simulations indicate that utilizing these nozzles for thrust generation enables decreasing heat transfer irreversibilities in the heat engine, consequently resulting in up to 22.6% higher power output than an ideal heat engine based on the organic Rankine cycle. This work paves the way for an efficient and high-power heat-to-power solution.

==> changelog.txt <==
CHANGELOG

10/25/2024: v.1.10. Updates to reflect journals switching from 
"experimental procedures" to "methods."

8/21/24: v.1.9. In author contributions, changed "en dash with spaces on either side" to em dash (correct); moved RESOURCE AVAILABILITY section to its new location; deployed Andrew Hufton's fixes for data and conference proceeding references.

7/19/24: Added package { orcidlink }, updated reference examples and adjusted some formatting



